Collective phenomena study in small systems using the bulk of particle production in high-multiplicity pp collisions at $\sqrt{s}=$ 13 TeV with ALICE

The heavy-ion collisions (A--A) at the Large Hadron Collider (LHC) energies have confirmed the production of the quark-gluon plasma (QGP), a new state of nuclear matter where quarks and gluons are deconfined. The light-flavour hadrons ($\pi$, K, p), constitute the bulk of the produced particles, carry useful information of the collision geometry, collective behaviour and thermal property of the QGP. The measurements of light-flavour hadron production in small collision systems (pp and p--A) at the LHC energies have shown the onset of collective phenomena (e.g. radial flow and long-range correlations) that resemble what is typically observed in nucleus-nucleus collisions and attributed to the formation of a deconfined system of quarks and gluons. The new results of the identified light-flavour particle production measured in high-multiplicity triggered pp collisions at $\sqrt{s}=13$~TeV of ALICE Run 2 will be presented in search of collective behaviour in small collision systems. The transverse momenta $p_{\rm T}$-spectra of the identified particles show hardening at the mid-$p_{\rm T}$. The mean transverse momenta ($\langle p_{\rm T} \rangle$) are shown as a function of charged-particle multiplicity. The ratios of $p_{\rm T}$-spectra and the ratios of the integrated yields of kaon- and proton-to-pion are also presented and compared with published results.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

